An Efficient Formula Synthesis Method with Past Signal Temporal Logic

In this work, we propose a novel method to find temporal properties that lead to the unexpected behaviors from labeled dataset. We express these properties in past time Signal Temporal Logic (ptSTL). First, we present a novel approach for finding parameters of a template ptSTL formula, which extends the results on monotonicity based parameter synthesis. The proposed method optimizes a given monotone criteria while bounding an error. Then, we employ the parameter synthesis method in an iterative unguided formula synthesis framework. In particular, we combine optimized formulas iteratively to describe the causes of the labeled events while bounding the error. We illustrate the proposed framework on two examples.

==> intro_data.txt <==
0		68
0.141654	65
0.267733	75
0.574553	67.2855211074549
0.702768	65
0.824393	74.9999999999995
0.950472	71.7209208072300
1.076551	69.0140616497382
1.327103	65
1.444609	75
1.566234	72.1672751540243
1.687859	69.8162277604185
1.931110	66.2822324365901
2.051156	65.0000000000001
2.164180	74.9999999999979
2.281685	72.6104009811996
2.399190	70.6161106011712
2.634201	67.5913827082953
2.955656	65.0000000000002
3.064171	75.0000000000000
3.177194	73.0651564696566
3.290217	71.4376871548577
3.516263	68.9362384687578
3.968356	66.0585098022432

==> intro_label.txt <==
0			0
0.141654			1
0.267733			1
0.574553			0
0.702768			1
0.824393			1
0.950472			0
1.076551			0
1.327103			1
1.444609			1
1.566234			0
1.687859			0
1.93111			0
2.051156			1
2.16418			1
2.281685			0
2.39919			0
2.634201			0
2.955656			1
3.064171			1
3.177194			0
3.290217			0
3.516263			0
3.968356			0
